Enhancing Large Language Models in Coding Through Multi-Perspective Self-Consistency

Large language models (LLMs) have exhibited remarkable ability in code generation. However, generating the correct solution in a single attempt still remains a challenge. Prior works utilize verification properties in software engineering to verify and re-rank solutions in a majority voting manner. But the assumption behind them that generated verification properties have better qualities than solutions may not always hold. In this paper, we treat them equally as different perspectives of LLMs' reasoning processes. We propose the Multi-Perspective Self-Consistency (MPSC) framework incorporating both inter- and intra-consistency across outputs from multiple perspectives. Specifically, we prompt LLMs to generate diverse outputs from three perspectives, Solution, Specification and Test case, constructing a 3-partite graph. With two measure functions of consistency, we embed both inter- and intra-consistency information into the graph. The optimal choice of solutions is then determined based on analysis in the graph. MPSC significantly boosts performance of foundation models (ChatGPT in this paper) on various benchmarks, including HumanEval (+15.91%), MBPP (+6.43%) and CodeContests (+9.37%), even surpassing GPT-4.

==> case_study/CodeContests.txt <==
"""User Intent"""
def solution(inputs: str) -> str:
    '''
    You are given an array a of length n.

    Let's define the eversion operation. Let x = a_n. Then array a is partitioned into two parts: left and right. The left part contains the elements of a that are not greater than x (≤ x). The right part contains the elements of a that are strictly greater than x (> x). The order of elements in each part is kept the same as before the operation, i. e. the partition is stable. Then the array is replaced with the concatenation of the left and the right parts.

    For example, if the array a is [2, 4, 1, 5, 3], the eversion goes like this: [2, 4, 1, 5, 3] → [2, 1, 3], [4, 5] → [2, 1, 3, 4, 5].

    We start with the array a and perform eversions on this array. We can prove that after several eversions the array a stops changing. Output the minimum number k such that the array stops changing after k eversions.

    Input

    Each test contains multiple test cases. The first line contains the number of test cases t (1 ≤ t ≤ 100). Description of the test cases follows.

    The first line contains a single integer n (1 ≤ n ≤ 2 ⋅ 10^5).

    The second line contains n integers a_1, a_2, ..., a_n (1 ≤ a_i ≤ 10^9).

    It is guaranteed that the sum of n over all test cases does not exceed 2 ⋅ 10^5.

    Output

    For each test case print a single integer k — the number of eversions after which the array stops changing.


    Example
    assert solution('3\n5\n2 4 1 5 3\n5\n5 3 2 4 1\n4\n1 1 1 1') == '1\n2\n0'
    '''


"""Solution selected by MPSC"""
def solution(inputs: str) -> str:
    def eversion(a):
        n = len(a)
        l, r = [], []
        x = a[-1]
        for i in range(n - 1):
            if a[i] <= x:
                l.append(a[i])
            else:
                r.append(a[i])
        return l + [x] + r

    def is_same(a, b):
        return len(a) == len(b) and all(ai == bi for ai, bi in zip(a, b))

    res = []
    inputs = inputs.strip().split('\n')
    t = int(inputs[0])
    idx = 1
    for _ in range(t):
        n = int(inputs[idx])
        a = list(map(int, inputs[idx+1].split()))
        idx += 2
        cnt = 0
        while True:
            new_a = eversion(a)
            cnt += 1
            if is_same(a, new_a):
                break
            a = new_a
        res.append(str(cnt - 1))
    return '\n'.join(res)


"""Solution selected by CodeT"""
def solution(inputs: str) -> str:
    # split the input into list of test cases
    test_cases = inputs.strip().split('\n')[1:]
    result = []
    
    # loop through each test case
    for i in range(0, len(test_cases), 2):
        n = int(test_cases[i])
        a = list(map(int, test_cases[i+1].split()))
        k = 0
        
        # perform eversion operation until array stops changing
        while True:
            x = a[-1]
            left, right = [], []
            for j in range(n-1):
                if a[j] <= x:
                    left.append(a[j])
                else:
                    right.append(a[j])
            new_a = left + [x] + right
            if new_a == a:
                break
            a = new_a
            k += 1
        
        result.append(str(k))
    
    # join the results and return
    return '\n'.join(result)





